Promises and pitfalls of deep neural networks in neuroimaging-based psychiatric research

By promising more accurate diagnostics and individual treatment recommendations, deep neural networks and in particular convolutional neural networks have advanced to a powerful tool in medical imaging. Here, we first give an introduction into methodological key concepts and resulting methodological promises including representation and transfer learning, as well as modelling domain-specific priors. After reviewing recent applications within neuroimaging-based psychiatric research, such as the diagnosis of psychiatric diseases, delineation of disease subtypes, normative modeling, and the development of neuroimaging biomarkers, we discuss current challenges. This includes for example the difficulty of training models on small, heterogeneous and biased data sets, the lack of validity of clinical labels, algorithmic bias, and the influence of confounding variables.

==> Promises and pitfalls of deep neural networks in neuroimaging-based psychiatry (revision 2)/figures/Feature_engineering.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Feature_engineering.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1591.88347764bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81698472)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/Feature_engineering.pdf}}%
    \put(0.85199606,0.05333689){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.15200997\unitlength}\centering \tiny Embedding\end{minipage}}}%
    \put(-0.01143112,0.08241039){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.1444041\unitlength}\centering \tiny Input\end{minipage}}}%
    \put(0.15034051,0.40385394){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.84525292\unitlength}\raggedright \small Automatic feature extraction\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/Feature_engineering.pdf}}%
    \put(0.36711338,0.1361688){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.34695703\unitlength}\centering \tiny Feature maps\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/Feature_engineering.pdf}}%
    \put(0.32343721,0.16916387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08984623\unitlength}\centering \tiny Kernel\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/Feature_engineering.pdf}}%
    \put(0.82480187,0.3192195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08984623\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.69626537,0.3192195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08984623\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.55021189,0.3192195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08984623\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.29885346,0.05463572){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.15048394\unitlength}\centering \tiny Convolutions\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/Feature_engineering.pdf}}%
    \put(0.85199607,0.45227918){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.15200997\unitlength}\centering \tiny Feature Vector\end{minipage}}}%
    \put(-0.01143112,0.48135269){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.1444041\unitlength}\centering \tiny Input\end{minipage}}}%
    \put(0.15034051,0.80468068){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.84525292\unitlength}\raggedright \small Feature engineering\end{minipage}}}%
    \put(0.24031142,0.73719495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31030197\unitlength}\raggedright \tiny 1. Feature candidates:\end{minipage}}}%
    \put(0.27222748,0.68873685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35027954\unitlength}\raggedright \tiny Cortical thickness\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/Feature_engineering.pdf}}%
    \put(0.55977675,0.73719495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31030197\unitlength}\raggedright \tiny 2. Manual feature selection\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/Feature_engineering.pdf}}%
    \put(0.27222828,0.6653584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35218325\unitlength}\raggedright \tiny Fractional anisotropy\end{minipage}}}%
    \put(0.2722279,0.64197948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29602428\unitlength}\raggedright \tiny Regional density\end{minipage}}}%
    \put(0.2722279,0.61860022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32933891\unitlength}\raggedright \tiny Total intracranial volume\end{minipage}}}%
    \put(0.27222811,0.5952215){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31220565\unitlength}\raggedright \tiny Functional connectivity\\ ...\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/Feature_engineering.pdf}}%
  \end{picture}%
\endgroup%


==> Promises and pitfalls of deep neural networks in neuroimaging-based psychiatry (revision 2)/figures/applications.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures/applications.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2605.20044522bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63676685)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/applications.pdf}}%
    \put(0.65929149,0.44923868){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.37682878\unitlength}\raggedright \footnotesize (b) Subtype discovery\end{minipage}}}%
    \put(0.65929149,0.57857104){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.38739024\unitlength}\raggedright \footnotesize (a) Disease diagnosis\end{minipage}}}%
    \put(0.65929149,0.15465698){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.37005918\unitlength}\raggedright \footnotesize (c) Hypothesis generation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/applications.pdf}}%
    \put(0.52256279,0.24392138){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.09288428\unitlength}\centering \tiny Embedding\end{minipage}}}%
    \put(-0.00502636,0.26168648){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.08823678\unitlength}\centering \tiny Input\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/applications.pdf}}%
    \put(0.77018612,0.18435686){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.21200486\unitlength}\centering \tiny Subtype clustering\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/applications.pdf}}%
    \put(2.1307121,0.2672755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34818304\unitlength}\raggedright \end{minipage}}}%
    \put(0.82065934,0.5258233){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.16465081\unitlength}\raggedright \tiny 0.13 Patient\\ 0.87 Control\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/applications.pdf}}%
    \put(0.77484612,0.07269109){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.08666063\unitlength}\centering \tiny Attribution method\end{minipage}}}%
    \put(0.89435761,0.04256496){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.08421782\unitlength}\centering \tiny Relevance heatmap\end{minipage}}}%
    \put(0.34225111,0.62120929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39654642\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/applications.pdf}}%
    \put(0.0938227,0.47595049){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.51648393\unitlength}\raggedright \small 1. Automatic feature extraction\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/applications.pdf}}%
    \put(0.22627974,0.29453499){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.21200486\unitlength}\centering \tiny Feature maps\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/applications.pdf}}%
    \put(0.19959183,0.3146963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0548997\unitlength}\centering \tiny Kernel\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/applications.pdf}}%
    \put(0.50594601,0.4063864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0548997\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.42740497,0.4063864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0548997\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.33816039,0.4063864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0548997\unitlength}\centering \tiny Conv \& Pool\end{minipage}}}%
    \put(0.18457015,0.24471501){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.08712656\unitlength}\centering \tiny Convolution\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/applications.pdf}}%
    \put(0.6289539,0.6245714){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\begin{minipage}{0.41922459\unitlength}\raggedright \small 2. Application specific usage\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Promises and pitfalls of deep neural networks in neuroimaging-based psychiatry (revision 2)/figures/history.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'history.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{574.32600367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38389797)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.10969984,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 1960\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/history.pdf}}%
    \put(0.0271058,0.37135619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51675478\unitlength}\raggedright \small Artificial intelligence\end{minipage}}}%
    \put(0.34121039,0.30259076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51675478\unitlength}\raggedright \small Machine learning\end{minipage}}}%
    \put(0.6378317,0.24625144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51675478\unitlength}\raggedright \small Deep learning\end{minipage}}}%
    \put(0.00098639,0.29001861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25371354\unitlength}\raggedright \begin{itemize}\tiny \item Rule-based expert systems \item Knowledge bases \item ... \end{itemize}\end{minipage}}}%
    \put(0.30986858,0.24449946){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46825074\unitlength}\raggedright \begin{itemize}\tiny \item Support vector machines \item Random forests \item Gaussian processes \item ... \end{itemize}\end{minipage}}}%
    \put(0.61432372,0.1959954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35631813\unitlength}\raggedright \begin{itemize}\tiny  \item Fully-connected neural networks \item Convolutional neural networks \item Recurrent neural networks \item ... \end{itemize}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/history.pdf}}%
    \put(0.01157463,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 1950\end{minipage}}}%
    \put(0.20805828,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 1970\end{minipage}}}%
    \put(0.30641672,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 1980\end{minipage}}}%
    \put(0.40454192,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 1990\end{minipage}}}%
    \put(0.50290044,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 2000\end{minipage}}}%
    \put(0.60125888,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 2010\end{minipage}}}%
    \put(0.69938407,-0.01126382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13431893\unitlength}\raggedright \tiny 2020\end{minipage}}}%
  \end{picture}%
\endgroup%

